Algodynamics: Teaching Algorithms using Interactive Transition Systems

The importance of algorithms and data structures in computer science curricula has been amply recognized. For many students, however, gaining a good understanding of algorithms remains a challenge. Because of the automated nature of sequential algorithms. there is an inherent tension in directly applying the `learning by doing' approach. This partly explains the limitations of efforts like algorithm animation and code tracing. Algodynamics, the approach we propose and advocate, situates algorithms within the framework of transition systems and their dynamics and offers an attractive approach for teaching algorithms. Algodynamics starts with the premise that the key ideas underlying an algorithm can be identified and packaged into interactive transition systems. The algorithm when `opened up', reveals a transition system, shorn of most control aspects, enriched instead with interaction. The design of an algorithm can be carried out by constructing a series of interactive systems, progressively trading interactivity with automation. These transition systems constitute a family of notional machines. We illustrate the algodynamics approach by considering Bubblesort. A sequence of five interactive transition systems culminate in the classic Bubblesort algorithm. The exercise of constructing the individual systems also pays off when coding Bubblesort: a highly modular implementation whose primitives are borrowed from the transition systems. The transition systems used for Bubblesort have been implemented as interactive experiments. These web based implementations are easy to build. The simplicity and flexibility afforded by the algodynamics framework makes it an attractive option to teach algorithms in an interactive way.

==> notes.txt <==
#+title:  Notes

* Issues to discuss

 1. The importance of the study of algorithms. 

 1. We need a study of the difficulties students face while
    studying algorithms.  What are the main difficulties?
    Which algorithms are considered hard to understand?
    etc.

 2. We need to evaluate and review the extent of success of
    algorithm animation.  How effective is it?  Exactly what
    aspect of the algorithm do they illustrate?

 3. Constructivist approach to learning.  Learning by doing.
    Particular relevance with the coming of simulations,
    games, etc.

 4. Incremental development as a pedagogical approach: Quote
    Niklaus Wirth.  Give example of algorithm refinement
    (Dijkstra, Chandy and Misra for concurrent programming).
    The same idea has been employed in building interpreters
    to teach the principles of programming languages (EoPL).
    Locate more examples employing this pedagogical
    principle.  Key idea is: incrementally arrive at a
    solution by constructing a series of `proto' solutions,
    each of which is an approximation to the final solution.
    Distinguish this approach from the games approach. 


 5. Systems approach to algorithms:
     + Knuth already suggested this idea (AOCP Vol1, page 7)

     + System Dynamics useful in many other contexts:
       physics simulations, biology, etc.

     + We look at only a specific type of systems:
       transition systems over discrete time and discrete
       domains. 

     + Our focus is sequential, iterative algorithms in this paper.

     + The techniques are more general, and we have explored
       the systems approach for sequential recursive
       algorithms and also concurrent algorithms.  These
       will be reported elsewhere.

 6. What are the  key elements of the algodynamics approach:

     + Transition Systems form the basis.

     + Algorithms are automatic and terminating transition systems.

     + Too many `moving parts' in the algorithm make an algorithm harder to understand for the student.

     + Each algorithm's state vector may be divided into two
       parts: accumulator and the variables needed to
       traverse the data structure.  Dealing with both of
       them simultaneously is hard for the student.  

     + By separating out the traversal state, we end up with
       an interactive transition system.  This allows the
       student to interactively solve the algorithmic problem

     + By incrementally introducing more and more control
       state into the transition system, we reconstruct the
       algorithm.
    
     + The interactive transition system extracted from the
       algorithm can be used to solve different problems
       interactively (e.g., reversing a list instead of sorting).  

 7. It is important for students to get an understanding of
    why their algorithms work.  The advantage of the
    incremental development of algorithms is that proofs of
    correctness are simpler to make on the transition
    systems and these proofs carry over to the algorithm.
    Proving the correctness of the small algorithms is a
    task we leave to another paper.  For example, invariants
    can be proved on the initial `swap' machine.
    Termination can be proved on the final algorithm's
    traversal strategy (will not involve any changes to the
    array in the case of bubble sort.)

 8. 

* Main points paper needs to make

1. Transition system form an attractive way to present
   abstractions of algorithms by focussing on the key ideas
   at the heart of the algorithm.

2. Transition systems easily translate to interactive
   experiments, encouraging learning by doing.

3. A series of transition systems culminating in the
   algorithm.  This incremental, evolutionary approach gives
   a methodology for algorithm design.  





* [2020-01-16 Thu]
** Introduction (VXC)
** Motivation and Related Work (MK)

This is where we make the case for a new approach.

 - Most of it is on programming, but we are not addressing programming

 - In algorithms, it is about visualisation.

 - Interaction is useful (constructivist view)

 - If we have something to teach algos interactively, then
   it helps the student.

 - Refer to ITiCSE work report

 - Niklaus Wirth's quote
 
 - Papers on tracing: tracing in transitions systems is
   easier than tracing algorithms or programs.

 - Cmpoare our work with
   [[https://opendsa-server.cs.vt.edu/ODSA/Books/Everything/html/ListLinked.html#linked-list-implementation][Open DSA]]

** Introduction to the Algodynamics approach (KV)
Definitions alongwith Motivating the definitions of
transition system.
  - Termination
  - Invariant

Universal nature of transition systems as they are
applicable to modeling a variety of phenomena.  In CS,
transition systems are the standard way of modeling
concurrent system.  Their use in teaching sequential
algorithms is under-explored.   
** Bubblesort and code (VXC)
** Implementation of Online Experiments (OM)
 - How the transition system model influence the interaction
   model. 
 - Justify role of Elm  in the implementation
** Conclusion and Future Work (VXC)
 - Component based synthesis

 - Non-linear data structures (trees, graphs, etc.)
   Recursion, Concurrent programming, recurrence relations
** References

* [2020-01-18 Sat]

 - Add picture.  
 - What is the equivalent of a trace in transition system
   (Run).   Compare psedocode with TS.

|----------------+----------------------+-------------------+----------------------+---+---|
|----------------+----------------------+-------------------+----------------------+---+---|
|                | Program implementing | Pseudocode        | Transition Sysetm    |   |   |
|                | algorithm            |                   |                      |   |   |
|----------------+----------------------+-------------------+----------------------+---+---|
| Notation       | Spefic to            | Non-standard      | Mathematical         |   |   |
|                | Prog. Lang.          |                   | (universal)          |   |   |
|                | syntax               |                   |                      |   |   |
|----------------+----------------------+-------------------+----------------------+---+---|
| Abstraction    | Data and control     | Control structues | states and           |   |   |
| Level          | structures of        |                   | high level actions   |   |   |
|                | the programming      |                   | control unspecified  |   |   |
|                | language             |                   |                      |   |   |
|----------------+----------------------+-------------------+----------------------+---+---|
| Tracing        | Low level            | Imprecise         | Precise, and compact |   |   |
|----------------+----------------------+-------------------+----------------------+---+---|
| Interactive    | No                   | No                | Yes                  |   |   |
| implementation |                      |                   |                      |   |   |
|----------------+----------------------+-------------------+----------------------+---+---|



** Paper sections

Each page has two columns
|---+----------------------------+---------+-------|
|   | Section(s)                 | Columns | owner |
|---+----------------------------+---------+-------|
| 1 | Title, Abstract, Intro     |     1-3 | vxc   |
| 2 | Related work               |     4-5 | mj    |
| 3 | Transition Systems         |     6-7 | kv    |
| 4 | Bubblesort                 |    8-10 | vxc   |
| 5 | Implementation             |      11 | om    |
| 6 | Conclusion and Future work |      12 | vxc   |
| 7 | References                 |   13-14 | all   |
|---+----------------------------+---------+-------|




* [2020-01-19 Sun] Meeting

** TODO Refs on
 - Diffficulty of learning algorithms
 - Limitations of algorithm animation and code tracing
 - 


==> structure.txt <==

* Structure
 - Motivation  :: This section should relate three aspects
                  related to pedagogy and the pedagogy of
                  computing in particular: 
 
   + 1. The importance of learning by doing :: How this is
        emphasised in different learning theories and
        pedagogies. 

   + 2. Computing is increasing interactive, but
     algorithms are not.  As a result most are demos or
     animations.

   + 3. The foundation of systems and dynamics: widely
     used in science and physics.

   + 4. Broad objective of the paper: developing a
     pedagogy for algorithms based on systems.  And
     provide an interactive lab for experiments. 


 - Student Difficulties in understanding algorithms ::  


 - System, Dynamics and Algodynamics :: The goal of this
      section is to properly introduce the concept of a
      system and explain its universality through examples.
      Start with a basic definition of a system.  Situate
      algorithms in this framework as automatic systems that
      terminate.


 - Approach :: From interactive, open systems to algorithms
               in an incremental manner, by designing a
               sequence of systems.


 - Example ::  Bubblesort

   + Transition systems R1 to R5
   + mapping to a program: Code
   + interactive demo
   + Correctness, Complexity


 - Related Work ::  add related work


 - Future Work :: other algorithms, recursion


 - Conclusion :: New approach


 - References :: To be done.




